A randomized Kaczmarz algorithm with exponential convergence

The Kaczmarz method for solving linear systems of equations is an iterative algorithm that has found many applications ranging from computer tomography to digital signal processing. Despite the popularity of this method, useful theoretical estimates for its rate of convergence are still scarce. We introduce a randomized version of the Kaczmarz method for consistent, overdetermined linear systems and we prove that it converges with expected exponential rate. Furthermore, this is the first solver whose rate does not depend on the number of equations in the system. The solver does not even need to know the whole system, but only a small random part of it. It thus outperforms all previously known methods on general extremely overdetermined systems. Even for moderately overdetermined systems, numerical simulations as well as theoretical analysis reveal that our algorithm can converge faster than the celebrated conjugate gradient algorithm. Furthermore, our theory and numerical simulations confirm a prediction of Feichtinger et al. in the context of reconstructing bandlimited functions from nonuniform sampling.

==> abstract.txt <==
Title: A randomized Kaczmarz algorithm with exponential convergence
Authors: Thomas Strohmer and Roman Vershynin

Abstract:
The Kaczmarz method for solving linear systems of equations is
an iterative algorithm that has found many applications ranging from
computer tomography to digital signal processing. Despite the popularity
of this method, useful theoretical estimates for its rate of convergence
are still scarce. We introduce a randomized version of the
Kaczmarz method for consistent, overdetermined linear systems and we prove
that it converges with expected exponential rate.  Furthermore, this 
is the first solver whose rate does not depend on the number of equations 
in the system.  The solver does not even need to know the whole system, 
but only a small random part of it. It thus outperforms all previously 
known methods on general extremely overdetermined systems.
Even for moderately overdetermined systems, numerical simulations as
well as theoretical analysis reveal that our algorithm can converge faster 
than the celebrated conjugate gradient algorithm.  
Furthermore, our theory and numerical simulations confirm a prediction
of Feichtinger et al. in the context of reconstructing bandlimited
functions from nonuniform sampling.

